Search for the associated production of the Higgs boson with a top quark pair in multilepton final states with the ATLAS detector

A search for the associated production of the Higgs boson with a top quark pair is performed in multilepton final states using 20.3 fb$^{-1}$ of proton-proton collision data recorded by the ATLAS experiment at $\sqrt{s}=8$ TeV at the Large Hadron Collider. Five final states, targeting the decays $H\to WW^*$, $\tau\tau$, and $ZZ^*$, are examined for the presence of the Standard Model (SM) Higgs boson: two same-charge light leptons ($e$ or $\mu$) without a hadronically decaying $\tau$ lepton; three light leptons; two same-charge light leptons with a hadronically decaying $\tau$ lepton; four light leptons; and one light lepton and two hadronically decaying $\tau$ leptons. No significant excess of events is observed above the background expectation. The best fit for the $t\bar t H$ production cross section, assuming a Higgs boson mass of 125 GeV, is $2.1 ^{+1.4}_{-1.2}$ times the SM expectation, and the observed (expected) upper limit at the 95% confidence level is 4.7 (2.4) times the SM rate. The $p$-value for compatibility with the background-only hypothesis is $1.8\sigma$; the expectation in the presence of a Standard Model signal is $0.9\sigma$.

==> Metadata.txt <==
Title: Search for the associated production of the Higgs boson with a top quark pair in 
multilepton final states with the ATLAS detector

Comments: 14 pages plus author list + cover pages (26 pages total), 3 figures, 5 tables, 
submitted to Phys. Lett. B, All figures including auxiliary figures are available at 
http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/HIGG-2013-26/

Report-no: CERN-PH-EP-2015-109

A search for the associated production of the Higgs boson with a top quark pair 
is performed in multilepton final states using 20.3 fb$^{-1}$ of proton-proton collision 
data recorded by the ATLAS experiment at $\sqrt{s}=8$ TeV at the Large Hadron Collider. 
Five final states, targeting the decays $H\to WW^*$, $\tau\tau$, and $ZZ^*$, are examined 
for the presence of the Standard Model (SM) Higgs boson: two same-charge light leptons 
($e$ or $\mu$) without a hadronically decaying $\tau$ lepton; three light leptons; two 
same-charge light leptons with a hadronically decaying $\tau$ lepton; four light leptons; 
and one light lepton and two hadronically decaying $\tau$ leptons. No significant excess 
of events is observed above the background expectation. The best fit for the $t\bar t H$ 
production cross section, assuming a Higgs boson mass of 125 GeV, is $2.1 ^{+1.4}_{-1.2}$ 
times the SM expectation, and the observed (expected) upper limit at the 95% confidence 
level is 4.7 (2.4) times the SM rate.  The $p$-value for compatibility with the 
background-only hypothesis is $1.8\sigma$; the expectation in the presence of a Standard 
Model signal is $0.9\sigma$.

